Semantic Robustness of Models of Source Code

Deep neural networks are vulnerable to adversarial examples - small input perturbations that result in incorrect predictions. We study this problem for models of source code, where we want the network to be robust to source-code modifications that preserve code functionality. (1) We define a powerful adversary that can employ sequences of parametric, semantics-preserving program transformations; (2) we show how to perform adversarial training to learn models robust to such adversaries; (3) we conduct an evaluation on different languages and architectures, demonstrating significant quantitative gains in robustness.

==> data/graph-code2seq.csv <==
x,c2sJavaNormal,c2sJavaAug,c2sJavaAdvRand,c2sJavaAdvGrad,csnJavaNormal,csnJavaAug,csnJavaAdvRand,csnJavaAdvGrad,csnPythonNormal,csnPythonAug,csnPythonAdvRand,csnPythonAdvGrad,sriPythonNormal,sriPythonAug,sriPythonAdvRand,sriPythonAdvGrad
1,41.4,42.3,42.3,43.6,39.2,39.4,40.0,40.6,37.4,36.8,37.6,37.3,39.7,39.7,40.0,40.2
2,29.5,29.4,32.1,33.5,27.3,26.9,29.6,30.4,25.0,25.5,26.0,26.7,28.7,29.1,30.8,31.2
3,24.4,23.4,29.9,31.0,22.0,20.5,26.2,27.2,22.8,22.8,23.9,24.6,24.4,24.8,28.2,28.4
4,24.6,23.4,28.1,31.6,19.6,19.7,23.5,27.5,21.0,20.8,22.5,23.8,23.7,24.4,26.6,29.5
5,15.5,14.5,22.4,27.3,12.1,11.8,17.6,22.0,15.6,15.8,17.6,20.6,18.2,17.8,22.1,25.1


==> data/graph-seq2seq.csv <==
x,c2sJavaNormal,c2sJavaAug,c2sJavaAdvRand,c2sJavaAdvGrad,csnJavaNormal,csnJavaAug,csnJavaAdvRand,csnJavaAdvGrad,csnPythonNormal,csnPythonAug,csnPythonAdvRand,csnPythonAdvGrad,sriPythonNormal,sriPythonAug,sriPythonAdvRand,sriPythonAdvGrad
1,37.8,38.8,40.0,40.7,32.3,32.6,38.1,37.8,28.9,29.8,36.6,36.2,34.3,33.7,41.8,41.8
2,29.5,33.8,33.6,34.8,23.5,29.1,34.0,34.3,21.7,27.2,33.3,33.5,29.3,30.5,37.8,38.1
3,18.8,31.7,30.4,31.3,15.9,26.3,30.6,32.1,15.2,24.2,30.8,31.6,25.2,27.9,34.7,35.4
4,23.3,27.8,27.5,32.0,17.2,21.4,30.1,32.8,16.2,20.9,29.8,32.2,22.0,24.0,33.4,37.1
5,11.5,23.5,21.7,26.3,9.8,15.6,25.1,29.7,10.4,14.4,25.3,29.4,16.5,19.1,28.1,33.4


==> data/individual-attacks.csv <==
attackName,randTargFOneDrop,gradTargFOneDrop,randTargFOneDropCS,gradTargFOneDropCS
AddDeadCode,4.0,7.7,1.4,2.9
InsertPrintStatement,2.7,6.1,3.8,10.2
RenameField,2.3,5.4,2.0,2.0
RenameLocalVariable,0.3,2.2,0.0,2.5
RenameParameter,0.3,3.0,0.3,4.7
ReplaceTrueFalse,0.0,0.7,0.2,0.5
UnrollWhile,0.0,0.0,0.4,0.4
WrapTryCatch,2.5,9.4,1.4,7.8

